GRMHD simulations of neutron-star mergers with weak interactions: r-process nucleosynthesis and electromagnetic signatures of dynamical ejecta

Fast material ejected dynamically over $<10$ ms during the merger of a binary neutron-star (BNS) system can give rise to distinctive electromagnetic counterparts to the system's gravitational-wave emission that can serve as a "smoking gun" to distinguish between a BNS and a NS-black-hole merger. We present novel ab-initio modeling of the associated kilonova precursor and kilonova afterglow based on three-dimensional general-relativistic magneto-hydrodynamic simulations of BNS mergers with tabulated, composition-dependent, finite-temperature equations of state (EOSs), weak interactions, and approximate neutrino transport. We analyze dynamical mass ejection from 1.35-1.35Msun binaries, typical of Galactic double-NS systems and consistent with properties of the first observed BNS merger GW170817, using three nuclear EOSs that span the range of allowed compactness. Nuclear reaction network calculations yield a robust 2nd-to-3rd-peak r-process. We find few 1e-6Msun of fast ($v>0.6$c) ejecta that give rise to broad-band synchrotron emission on ~yr timescales, consistent with recent tentative evidence for excess X-ray/radio emission following GW170817. We find 2e-5Msun of free neutrons that power a kilonova precursor on <h timescale. A boost in early UV/optical brightness by a factor of a few due to previously neglected relativistic effects, with appreciable enhancements up to 10h post-merger, provides promising prospects for future detection with UV/optical telescopes such as Swift or ULTRASAT out to 250Mpc. We find that a recently predicted opacity boost due to highly ionized lanthanides at ~70000K is unlikely to affect the early kilonova lightcurve based on the obtained ejecta structures. Azimuthal inhomogeneities in dynamical ejecta composition for soft EOSs found here ("lanthanide/actinide pockets") may have observable consequences for both early kilonova and late-time nebular emission.

==> answer_apj_review.txt <==
Dear Dr. Timmes, 

We have revised and modified the manuscript according to the reviewer's suggestions and comments. Below, we answer each point raised by the reviewer, and we indicate the corresponding modification in the text. Modifications are marked as boldface letters.

------------------
1) Reviewer #1:


In this work, the authors perform simulations of equal mass binary neutron star mergers including full numerical relativity, magnetic fields, and approximate neutrino transport, with three different tabulated equations of state, including APR EOS for the first time. While there are shortcomings, which the authors are forthright about, such as too-large magnetic fields and an approximate transport scheme, this is a significant accomplishment. There are very few numerical relativity simulations containing magnetic fields and neutrinos in any context, let alone for a binary neutron star merger. So this alone is worthy of publication. (As an aside, the authors claim that they are the first ever to perform a BNS simulation with radiation MHD. However, I do not believe this is quite true. See, for example, arXiv:2202.12901.) The authors emphasize that their models have higher resolution and lower atmosphere thresholds than comparable models in the literature, allowing them to see tenuous, fast outflow, which can contribute to the electromagnetic counterpart.

The authors carefully analyze different sources of outflow in the model via both tracers and Eulerian fluxes. They follow the model out long past merger to the point of the collapse of the post-merger remnant. The comparison between approaches, as well as the convergence studies in the appendices, is appreciated and provides useful clarity. The authors perform nucleosynthesis calculations and extract nuclear heating rates from both r-process and free neutron heating. They take this information, as well as the outflow data, and build a semi-analytic model of the kilonova light curve, as well as afterglow and gamma ray radiation. They show that the free neutron heating in fast outflow has a visible effect in the very early time bolometric light curve, which could be detectable. This semi-analytic work would be worthy of a paper in and of itself, and it's commendable that the authors have bundled this large body of work into a single paper.

This paper contains a large number of results, all interesting. To my mind, the most interesting are the azimuthal asymmetries in electron fraction for the soft equation of state, which the authors call "lanthanide/actinide pockets" and the neutron heating from fast ejecta emitted by early by the post-merger remnant before collapse. This latter result is called out by the authors in the abstract. But I feel it could be more emphasized throughout the paper. For example, when discussing electromagnetic counterparts, the authors might want to draw a stronger connection to their results from the central engine.

1) Authors: We thank the referee for carefully reading the manuscript and their positive feedback on our work. We have included an additional subsection on these lanthanide/actinide pockets as suggested (see below). We remark that although 2202.12901 perfomed BNS simulations with neutrino transport and magnetic fields, it relies on analytical prescriptions for the EOS, while we use nuclear tabulated EOSs. We highlight this in the new text.

2) Reviewer #1: Does the ray-by-ray approach for the M0 scheme use coordinate rays or geodesics? From the description, it appears to use coordinates?

2) Authors: The M0 scheme indeed uses coordinate null-rays and not geodesics. Fixing the direction like this is crucial for closing the system of equations. We have added a short note about this in the method section for clarification (below Eq. 15).

3) Reviewer #1: Regarding initial conditions---Can the authors comment on the impact of embedding the magnetic field entirely in the star? If I recall a few years ago there were several results from the Illinois group arguing that for a realistic post-merger remnant, the field must extend beyond the star. See, e.g., https://doi.org/10.1088/2041-8205/806/1/L14 and https://doi.org/10.3847/2041-8205/824/1/L6

3) Authors: We agree with the referee that realistic BNS are expected to have a magnetosphere and its presence might play an important role in launching a short GRB shortly after the BH collapses. Modelling large-scale fields is rather challenging in ideal MHD and one must take strong assumptions about the topology and impose other approximations such as high-density atmospheres (used in Ruiz et al. 2016 and Paschalidis et al. 2015), which introduce other potential problems. In particular, such high-density atmospheres as used in the references mentioned above would absorb most of the high-velocity ejecta and thus preculde an analysis of fast ejecta tails, which is one of the foci of our present paper. In our opinion, this is still an open issue. We have added a paragraph in the initial data section (Sec. 2.4) explaining this in more detail.

4) Reviewer #1: The authors note they follow the in-spiral for only three orbits. Can the authors comment on the impact of the initial data on the simulation?

4) Authors: The methods used to generate the initial data by the code LORENE are sufficiently good to solve the constraints even at short distances. Following the binary only for three orbits before merger could have a non-negligible impact on the gravitational wave waveforms in the inspiral phase. For our purposes, i.e. analyzing the dynamics of the matter content, this has a very small impact, mainly due to the small artificial eccentricity induced by the initial conditions. Other effects, chiefly compactness, would have a much larger impact on the velocities at the collision. We have added a comment to clarify this in the Initial Data section (Sec. 2.4)


5) Reviewer #1: Figure 5 is quite interesting. I understand that a connection with figure 6 requires a time-domain picture, but it would be quite interesting to see mass in velocity bins as well.

5) Authors: The text contains a few comments about the relation between these plots. However, we agree with the reviewer that establishing a rigorous connection would require to have sufficient 3D output data and/or to compute on-the-fly time-domain histograms.

6) Reviewer #1: How do I reconcile the middle panel of Figure 3 and the bottom panel of Figure 5 with the statement that "electron fraction is centered at 0.25 for all three EOS's?" To me Figure 3 makes it look like SFHo has a peak at 0.3? And Figure 5 appears to show multimodal distributions for all 3 EOS's. Is the log scale on the y-axis misleading me?

6) Authors: The reviewer is absolutely right, we meant centered at 0.3. This is fixed in the new version. One crucial difference between the two plots is that these 'measure' Ye in two distinct situations. Fig. 3 shows Ye extracted from the ejecta flow at a radius of 440km, while Fig. 10 reports Ye extracted from the ejecta flow when the corresponding fluid element reaches a temperature of 5GK for the last time.

7) Reviewer #1: The lanthanide pockets in the soft EOS is a very interesting result. Do these pockets have non-trivial non-radial velocities? How large is their azimuthal velocity compared to their radial velocity?

7) Authors: This is an important point. Following the suggestion of the referee to give these lanthanide pockets more weight throughout the manuscript, we have included a new subsection on this topic (now Sec. 5.4). We have indeed double-checked at larger extraction radius in the simulation domain---the ejecta seems to mantain its Ye structure, with pockets having relatively small azimuthal velocities compared to their radial velocities, by at least a factor of ~3 - 5. To show this explicitly, we have added a lower panel to what is now Figure 17, showing that velocities are mostly radially-directed. Because the pockets originate from tidal tails, however, their azimuthal velocity is larger than the rest of the ejecta. A rough estimate for the expected angular dispersion shows that one can expect a further spread by ~10-20 degrees. It is thus plausible that the lanthanide pockets overall maintain their structure to timescales of interest (~weeks).

8) Reviewer #1:  I don't understand the comment about tracer particles oversampling of high velocity outflow. If the tracer masses accurately reflect their statistical weight, should the distribution of tracers not converge to the measured Eulerian quantities?

8) Authors: It is true that the tracer mass should converge to the Eulerian value in principle, but unfortunately the method is imprecise at very low densities and high velocities, because the tracer mass is not determined at sampling time, but rather using an Eulerian mass flux when it crosses a detector sphere. Therefore, the accuracy of the tracer approach is not determined entirely by the number of tracers placed. It is rather limited by the (finite) accuracy of computing Eulerian mass fluxes with spherical coordinate detectors. For low-density, high-velocity mass fluxes, a large number of tracers inherit the finite accuracy/noise of the flux computation. By putting a cutoff at very low densities, we discard those tracers and thus reduce the 'noise'. In this way, we find an overall similar distribution to the Eulerian one, with the caveat that we end up with fewer tracer particles than we originally started with.

9) Reviewer #1: In appendix A it is worth pointing out that Ye ~ 0.25 is the critical value for robust r-process, so the shift between mid and high resolution is significant.´

9) Authors: The reviewer is right, we have added a comment about this.

----------------------------------------------------------------------

==> apj_review.txt <==
06-Jul-2022

Mr. Luciano Combi
Instituto Argentino de Radioastronomía
La Plata
Argentina


Title: GRMHD simulations of neutron-star mergers with weak interactions: r-process nucleosynthesis and electromagnetic signatures of dynamical ejecta

Dear Mr. Combi,

We have received the referee's report on your above submission to The Astrophysical Journal, and it is appended below. As you will see, the referee thinks highly of your work and has only a few suggestions for relatively minor changes.

Reviewers find it helpful when the changes in the revised manuscript are easily distinguishable. Please mark changes with a colored or bold face font, or use the markup commands in AASTeX package. The highlighting can be removed easily after the review.

When you resubmit the manuscript, please include a cover letter in which you outline in detail the specific changes you have made in response to each of the referee's comments.

Click the link below to upload your revised manuscript;
https://aas.msubmit.net/cgi-bin/main.plex?el=A4KO5BZC1A5FyZH5J7A9ftdxWSBissRzMSi84lmuinQZ
Alternatively, you may also log into your account at the EJ Press web site, https://apj.msubmit.net. Please use your user's login name: lcombi1. You can then ask for a new password via the Unknown/Forgotten Password link if you have forgotten your password.

The AAS Journals have adopted a new policy that manuscript files become inactive, and are considered to have been withdrawn, six months after the most recent referee's report goes to the authors, provided a revised version has not been received by that time.

If you have any questions, feel free to contact me.

Frank Timmes, AAS Journals Associate Editor-in-Chief
School of Earth and Space Exploration
Arizona State University
Tempe AZ 85287-1404
Email: frank.timmes@aas.org

----------------------------------------------------------------------
Reviewer #1:

In this work, the authors perform simulations of equal mass binary neutron star mergers including full numerical relativity, magnetic fields, and approximate neutrino transport, with three different tabulated equations of state, including APR EOS for the first time. While there are shortcomings, which the authors are forthright about, such as too-large magnetic fields and an approximate transport scheme, this is a significant accomplishment. There are very few numerical relativity simulations containing magnetic fields and neutrinos in any context, let alone for a binary neutron star merger. So this alone is worthy of publication. (As an aside, the authors claim that they are the first ever to perform a BNS simulation with radiation MHD. However, I do not believe this is quite true. See, for example, arXiv:2202.12901.) The authors emphasize that their models have higher resolution and lower atmosphere thresholds than comparable models in the literature, allowing them to see tenuous, fast outflow, which can contribute to the electromagnetic counterpart.

The authors carefully analyze different sources of outflow in the model via both tracers and Eulerian fluxes. They follow the model out long past merger to the point of the collapse of the post-merger remnant. The comparison between approaches, as well as the convergence studies in the appendices, is appreciated and provides useful clarity. The authors perform nucleosynthesis calculations and extract nuclear heating rates from both r-process and free neutron heating. They take this information, as well as the outflow data, and build a semi-analytic model of the kilonova light curve, as well as afterglow and gamma ray radiation. They show that the free neutron heating in fast outflow has a visible effect in the very early time bolometric light curve, which could be detectable. This semi-analytic work would be worthy of a paper in and of itself, and it's commendable that the authors have bundled this large body of work into a single paper.

This paper contains a large number of results, all interesting. To my mind, the most interesting are the azimuthal asymmetries in electron fraction for the soft equation of state, which the authors call "lanthanide/actinide pockets" and the neutron heating from fast ejecta emitted by early by the post-merger remnant before collapse. This latter result is called out by the authors in the abstract. But I feel it could be more emphasized throughout the paper. For example, when discussing electromagnetic counterparts, the authors might want to draw a stronger connection to their results from the central engine.

I recommend this paper for publication with minor revisions. In particular, I have a few minor comments and questions, which I list below.

* Does the ray-by-ray approach for the M0 scheme use coordinate rays or geodesics? From the description, it appears to use coordinates?
* The details of the gauge settings and numerical simulation settings such as CFL factor and Thorne citations for the Einstein Toolkit is rare and much appreciated.
* Regarding initial conditions---Can the authors comment on the impact of embedding the magnetic field entirely in the star? If I recall a few years ago there were several results from the Illinois group arguing that for a realistic post-merger remnant, the field must extend beyond the star. See, e.g., https://doi.org/10.1088/2041-8205/806/1/L14 and https://doi.org/10.3847/2041-8205/824/1/L6
* The authors note they follow the in-spiral for only three orbits. Can the authors comment on the impact of the initial data on the simulation?
* Figure 5 is quite interesting. I understand that a connection with figure 6 requires a time-domain picture, but it would be quite interesting to see mass in velocity bins as well.
* The fact that the softest EOS has equatorial shock-driven outflow is also a very interesting result.
* The discussion of ejecta velocity and mass of high-velocity ejecta in context of other simulations is appreciated.
* How do I reconcile the middle panel of Figure 3 and the bottom panel of Figure 5 with the statement that "electron fraction is centered at 0.25 for all three EOS's?" To me Figure 3 makes it look like SFHo has a peak at 0.3? And Figure 5 appears to show multimodal distributions for all 3 EOS's. Is the log scale on the y-axis misleading me?
* The lanthanide pockets in the soft EOS is a very interesting result. Do these pockets have non-trivial non-radial velocities? How large is their azimuthal velocity compared to their radial velocity?
* I don't understand the comment about tracer particles oversampling of high velocity outflow. If the tracer masses accurately reflect their statistical weight, should the distribution of tracers not converge to the measured Eulerian quantities?
* In appendix A it is worth pointing out that Ye ~ 0.25 is the critical value for robust r-process, so the shift between mid and high resolution is significant.

----------------------------------------------------------------------
